Ordered graphs of bounded twin-width

We consider hereditary classes of graphs equipped with a total order. We provide multiple equivalent characterisations of those classes which have bounded twin-width. In particular, we prove a grid theorem for classes of ordered graphs which have unbounded twin-width. From this we derive that the model-checking problem for first-order logic is fixed-parameter tractable over a hereditary class of ordered graphs if, and -- under common complexity-theoretic assumptions -- only if the class has bounded twin-width. For hereditary classes of ordered graphs, we show that bounded twin-width is equivalent to the NIP property from model theory, as well as the smallness condition from enumerative combinatorics. We prove the existence of a gap in the growth of hereditary classes of ordered graphs. Furthermore, we provide a grid theorem which applies to all monadically NIP classes of structures (ordered or unordered), or equivalently, classes which do not transduce the class of all finite graphs.

==> stupid_tikzstyle.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]

% Edge styles
\tikzstyle{new edge style 0}=[->]


==> tikz-small.tikz <==
\begin{tikzpicture}[scale=1.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=node, align=center, text height=2.3em] (tww) at (2, 8.25) {bounded\\twin-width};
		\node [style=node, text height=2.3em] (int-un) at (-2, 5) {does not interpret\\all graphs};\node [style=node, align=center, text height=2.3em] (fpt) at (2, 4.5) {fpt model-\\checking};
		\node [style=node] (small) at (5.2, 5) {small};
		
		\node [style=node] (qf-grids) at (2, -3.) {no large quantifier-free grids};
		
		\node [style=node] (semigrids) at (2, 1) {no large regular semigrids};
		\node [style=node] (qf-reg) at (2, -7) {$(k,t)$-simple};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}	
		\draw [style=implies] (tww) to
		 node [left, align=center] {\cite{bonnet2020twin}\\(cf. Fact.~\ref{fact:properties})}
		 (int-un);
		\draw [style=implies] (semigrids) to node[fill=white, align=center] {Sec.~\ref{sec:regularise}, uses\\grid Ramsey} (qf-grids);
		\draw [style=implies] (qf-grids) 
		to node[fill=white,align=center] {Sec.~\ref{sec:equivalences} and \ref{sec:main-proof},\\model-theoretic
        }
		 (qf-reg);		
		\draw [style=implies, in=5, out=-5, looseness=.84] (qf-reg) to node[fill=white, align=center]{Sec.~\ref{sec:grid-and-tww}, uses\\Marcus-Tardos} (tww);		
		
		\draw [style=implies] (tww) to
		 node [align=center, fill=white] {Section~\ref{sec:algorithms}}
		 (fpt);
		 \draw [style=implies] (tww) to
		 node [fill=white] {\cite{tww2}}
		 (small);
		
		\draw [style=implies, bend left=25] (int-un) to node [left] {}(semigrids);
		\draw [style=implies] (fpt) to node [align=center, fill=white] {Section~\ref{sec:bad}} (semigrids);
		\draw [style=implies, bend right=25] (small) to node [auto] {} (semigrids);
		
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz.tikz <==
\begin{tikzpicture}[scale=1.6]
	\begin{pgfonlayer}{nodelayer}
	\node[style=circle](l1) at (-9,-9.) {};
	\node[style=circle](l2) at (-5,-9.) {};
	\node[style=circle](l3) at (-1,-9.) {};
	\node[style=circle](l4) at (4,-9) {};	
	\node[style=circle](l5) at (6,-9) {};
	\node[style=circle](l6) at (9,-9) {};	
		\node [style=node, text height=2.3em] (trans-un) at (-7, 5.5) {doesn't transduce\\all graphs~\eqref{lit:all-graphs}};
		\node [style=node] (monNIP) at (-7, 2) {monadically NIP~\eqref{lit:lin-monNIP}};
		\node [style=node] (fmNIP) at (-7, 0) {finitely monadically NIP~\eqref{lit:lin-fmNIP}};
		\node [style=node] (grids) at (-7, -2.5) {no large grids~\eqref{lit:grid-or}};
		\node [style=node] (1-dim) at (-7, -5) {1-dimensional~\eqref{lit:1-dim}};
		\node [style=node] (regular) at (-7, -7) {regular~\eqref{lit:regular}};
		\node [style=node, align=center, text height=2.3em] (tww) at (2, 8.25) {bounded\\twin-width~\eqref{lit:tww}};
		\node [style=node, text height=2.3em] (int-un) at (-2, 5) {doesn't interpret\\all graphs~\eqref{lit:all-graphs'}};\node [style=node, align=center, text height=2.3em] (fpt) at (2, 4.5) {fpt model-\\checking};
		\node [style=node] (small) at (5.2, 5) {small};
		\node [style=node] (NIP) at (-2, 1.5) {NIP~\eqref{lit:nip}};
		\node [style=node] (qf-grids) at (2, -2.5) {no large quantifier-free grids~\eqref{lit:grid-or'}};
		\node [style=node] (qf-1-dim) at (2, -5) {quantifier-free 1-dimensional~\eqref{lit:1-dim'}};
		\node [style=node] (semigrids) at (2.4, 1.5) {no large regular semigrids~\eqref{lit:semigrids}};
		\node [style=node] (qf-reg) at (2, -7) {quantifier-free regular~\eqref{lit:grid-and}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\draw [style=trivial]   (l1) to node[auto] {trivial implication} (l2);
	\draw [style=himplies]   (l3) to node[auto] {assumes hereditarity} (l4);
	\draw [style=implies-mt]   (l5) to node[auto] {model-theoretic} (l6);
		\draw [style=trivial]   (monNIP) to (fmNIP);
		\draw [style=implies] (fmNIP) to node [left] {Lem.~\ref{lem:no-large-grids}}(grids);
		\draw [style=implies-mt] (1-dim) to node [left] {Sec.~\ref{sec:main-proof}} (regular);
		\draw [style=implies-mt] (grids) to node[left, align=center] {\cite{shelah:hanfnumbers},\\cf. Prop.~\ref{prop:fs dichotomy}} (1-dim);
		\draw [style=implies, bend right] (tww) to
		 %node [auto, align=center] {\cite{tww1}
		 %\\(cf. Fact~\ref{fact:properties})}
		 (int-un);
		\draw [style=implies, in=90, out=-105, looseness=0.75] (semigrids) to node[fill=white, align=center] {Sec.~\ref{sec:regularise}, uses\\grid Ramsey;\\assumes binary,\\ordered} (qf-grids);
		\draw [style=implies-mt] (qf-grids) 
		to node[right, align=center] {\cite{shelah:hanfnumbers},\\cf. Prop.~\ref{prop:fs dichotomy}}
		 (qf-1-dim);
		\draw [style=implies-mt] (qf-1-dim) to node [right] {Sec.~\ref{sec:main-proof}}(qf-reg);
		\draw [style=implies, in=5, out=-5, looseness=.84] (qf-reg) to node[fill=white, align=center]{Sec.~\ref{sec:grid-and-tww}, uses\\Marcus-Tardos;\\assumes
		binary,\\finite, ordered} (tww);
		\draw [style=trivial] (NIP) to (int-un);
		\draw [style=implies, bend right, looseness=0.75] (tww) to node [auto, align=center] {\cite{tww1}\\(cf. Fact~\ref{fact:properties})} (trans-un);
		\draw [style=implies] (tww) to
		 node [left] {Cor. \ref{cor:fpt}}
		 (fpt);
		 \draw [style=implies] (tww) to
		 node [left] {\cite{tww2}}
		 (small);
		\draw [style=trivial] (regular) to (qf-reg);
		\draw [style=trivial] (1-dim) to (qf-1-dim);
		\draw [style=trivial] (grids) to (qf-grids);
		\draw [style=trivial] (fmNIP) to (NIP);
		\draw [style=trivial] (trans-un) to (int-un);
		\draw [style=himplies, bend left=15] (int-un) to node [left] {Prop.~\ref{prop:fails} }(semigrids);
		\draw [style=himplies, bend left=15] (fpt) to node [auto] {Prop.~\ref{prop:fails}} (semigrids);
		\draw [style=himplies, bend left=15] (small) to node [auto] {Prop.~\ref{prop:fails}} (semigrids);
		\draw [style=trivial, bend right, looseness=1.25] (monNIP) to (trans-un);
		\draw [style=implies-mt] (trans-un) to node [left, align=center] {\cite{nip-dim-1},~\cite{DBLP:journals/ndjfl/BaldwinS85}\\(cf. Cor.~\ref{cor:nip})} (monNIP);
	\end{pgfonlayer}
\end{tikzpicture}

